Substellar candidates at the earliest stages: the SUCANES database

Brown dwarfs are the bridge between low-mass stars and giant planets. One way of shedding light on their dominant formation mechanism is to study them at the earliest stages of their evolution, when they are deeply embedded in their parental clouds. Several works have identified pre- and proto-brown dwarfs candidates using different observational approaches. The aim of this work is to create a database with all the objects classified as very young substellar candidates in the litearature in order to study them in an homogeneous way. We have gathered all the information about very young substellar candidates available in the literature until 2020. We have retrieved their published photometry from the optical to the centimeter regime, and we have written our own codes to derive their bolometric temperatures and luminosities, and their internal luminosities. We have also populated the database with other parameters extracted from the literature, like e.g. the envelope masses, their detection in some molecular species, and presence of outflows. The result of our search is the SUCANES database, containing 174 objects classified as potential very young substellar candidates in the literature. We present an analysis of the main properties of the retrieved objects. Since we have updated the distances to several star forming regions, this has allowed us to reject some candidates based on their internal luminosities. We have also discussed the derived physical parameters and envelope masses for the best substellar candidates isolated in SUCANES. As an example of a scientific exploitation of this database, we present a feasibility study for the detection of radiojets with upcoming facilities: the ngVLA and the SKA interferometers. The SUCANES database is accessible through a Graphical User Interface and it is open to any potential user.

==> sucanes_wLbolTbol_paper_6Apr.csv <==
;ID,Name,OtherName,;ObjID_1,RA,RA_hms,Decl,Decl_dms,Distance,eDistance,Region,Type,Class,Pub_Position,ID_1,;ObjID_2,Lint,eLint,Lint_eLint,Lbol,Tbol,ID_2,;ObjID,Lambda1,Beam1,Tdust1,Opacity1,Mdust1,Mtot1
172,J042118.43+280640.8,J042118,172,65.3268,04:21:18.43,28.1111,+28:06:40.8,140.0,10.0,Taurus,Proto-BD,I,"Palau12,Morata15",172,172,0.0015910437501431012,0.0,0.0015910437501431012,0.002037453864044245,173.47309266478425,172,172,350.0,10.,10.0,0.101,2.8E-5,0.0028
97,J041757.7+274105,J041757,97,64.49041666666666,04:17:57.7,27.684722222222224,+27:41:05.8,140.0,10.0,Taurus,Proto-BD,I,"Barrado09,Palau12,Morata15",97,97,0.001733086146583549,0.0,0.001733086146583549,0.0028774632882895236,157.6524316119518,97,97,350.0,10,10.0,0.101,0.001,0.01
167,J041740.32+282415.5,J041740,167,64.418,04:17:40.32,28.4043,+28:24:15.5,140.0,10.0,Taurus,Proto-BD,I,"Palau12,Morata15",167,167,0.0013764236928892222,3.3667398547494563E-4,0.0010397497074142766,0.003303586193326901,397.00770635869003,167,,,,,,,
88,J154339.9-335554,N.A.,88,235.91625000000002,15:43:39.9,-33.598333333333336,-33:35:54,150.0,20.0,Lupus-I,VeLLO?,N.A.,Kim16,88,88,0.005314937284127714,0.0014738977114247887,0.003841039572702925,0.004901035797822801,574.1845754541712,88,88,250.0,18,14.1,0.19,3.0E-6,3.0E-4
164,J041938.7+282340.7,J041938,164,64.91154166666666,4:19:38.77,28.39463888888889,+28:23:40.7,137.0,10.0,Taurus,Proto-BD,I,"Palau12,Morata15",164,164,0.006187054130935525,0.0016451399211060258,0.004541914209829499,0.005130734334681779,169.7782888048828,164,,,,,,,
89,J154548.2-340510,N.A.,89,236.45083333333335,15:45:48.2,-34.08611111111111,-34:05:10,150.0,20.0,Lupus-I,VeLLO?,N.A.,Kim16,89,89,0.01364843952070574,0.003530555106456454,0.010117884414249287,0.010925213826160055,261.69371554695863,89,89,250.0,18,16.0,0.19,1.0E-6,1.0E-4
84,J105959.7-771118,J105959,84,164.99875,10:59:59.7,-77.18833333333333,-77:11:18,192.0,6.0,Chamaeleon-I,VeLLO,Flat,"Kim16,Kim19",84,84,0.019433649760604473,0.0018444573364664893,0.01758919242413798,0.016061735887413484,583.3674763027277,84,84,250.0,18,19.4,0.19,1.28E-5,0.00128
94,J190418.6-373556,N.A.,94,286.0775,19:04:18.6,-37.59888888888889,-37:35:56,154.0,4.0,Corona_Australis,VeLLO?,N.A.,Kim16,94,94,0.013590524539717163,0.001044144271788262,0.0125463802679289,0.01616182205001986,671.9950679320879,94,94,250.0,18,38.1,0.19,2.07E-6,2.07E-4
90,J160754.7-391544,N.A.,90,241.97791666666666,16:07:54.7,-39.26222222222222,-39:15:44,200.0,20.0,Lupus-III,VeLLO?,N.A.,Kim16,90,90,0.013489991302326906,0.002646628138320624,0.010843363164006282,0.01966656953231803,432.64118079476987,90,90,250.0,18,27.8,0.19,2.0E-6,2.0E-4
193,J171941.24-265531,J171941,193,259.921667,17:19:41.25,-26.925278,-26:55:31.67,130.0,58.0,Pipe_Nebula,VeLLO?,I,Forbrich2009,193,193,0.01827106530438248,0.015120985670853564,0.003150079633528917,0.03322593462570983,174.86189222040016,193,,,,,,,
76,J215607.3+764229,J215607,76,329.03041666666667,21:56:07.3,76.70805555555556,+76:42:29,339.0,1.0,Cepheus,VeLLO,Flat,"Kim16,Kim19",76,76,0.02250675512423202,0.0024342901616833676,0.020072464962548654,0.05266280467146831,458.15348066193644,76,76,250.0,18,22.4,0.19,1.0E-4,0.01
7,IRAM04191,IRAM04191+1522,7,65.48708333333335,04:21:56.90,15.496222222222222,+15:29:46.4,140.0,10.0,Taurus,Proto-BD,0,"Andre99,Belloche02,Dunham08,Kim16,Palau14,Kim19",7,7,0.041817143470201636,0.005671206397794889,0.03614593707240675,0.0680467954200133,59.39736041936872,7,7,250.0,18,14.4,0.19,5.0E-4,0.05
202,[GKH94]41,J04194657+2712552,202,64.9440417,04:19:46.57,27.2153361,+27:12:55.21,140.0,10.0,Taurus,Proto-BD,I/II?,"Bulger2014,DangDuc16",202,202,0.017488925514417282,0.002332751575799592,0.015156173938617689,0.08100400587142002,292.1262796240406,202,202,-99.0,-99.0,34.0,-99.0,1.9E-5,0.0019
5,IRAS04111+2800G,J041412.3+280837,5,63.551249999999996,04:14:12.3,28.14361111111111,+28:08:37,137.0,10.0,Taurus,Proto-BD,I,"Kim16,Kim19",5,5,0.06094348435579669,0.01390146282688521,0.04704202152891148,0.09523138442611055,74.06967072880717,5,5,250.0,18,18.5,0.19,2.0E-4,0.02
34,L673-7-IRS,N.A.,34,290.3958,19:21:34.82,11.3564,+11:21:23.4,300.0,100.0,L673-7,VeLLO,0,"Kauffmann08,Dunham10,Kim19",34,34,0.042591573800087684,0.026993557794291054,0.01559801600579663,0.09724642127606116,26.36125033992967,34,34,250.0,18,14.2,0.19,1.0E-4,0.1
101,L1451-mm,Per-Bolo2,101,51.2896,03:25:09.5,30.3978,+30:23:51.3,293.0,22.0,Perseus,VeLLO/FHC?,0,"Enoch06,Pineda11,Palau14,Maureira21",101,101,0.020436834054018516,0.0,0.020436834054018516,0.09936050976929937,19.352196716101087,101,101,1100.0,31,10.0,0.0114,0.0048,0.48
58,J080533.0-390924,J0805333,58,121.38749999999999,08:05:33.0,-39.156666666666666,-39:09:24,440.0,100.0,BHR16,VeLLO,I,"Kim16,Kim19",58,58,0.07870086176280723,0.033655292573227386,0.045045569189579845,0.10380078937102463,264.512934647052,58,58,250.0,18,13.8,0.19,1.0E-5,0.001
63,J162145.1-234231,J162145,63,245.4379166666667,16:21:45.1,-23.70861111111111,-23:42:31,138.4,2.6,Ophiuchus,VeLLO,I,"Kim16,Kim19",63,63,0.09469187802337738,0.0037773389567441885,0.09091453906663319,0.10528827016583688,138.42208570501074,63,63,250.0,18,39.9,0.19,1.5E-5,0.0015
13,L328-IRS,N.A.,13,274.2478,18:16:59.47,-18.0418,-18:02:30.5,217.0,30.0,LDN328,Proto-BD?,0,"Lee13,Kim16,Kim19,Lee18",13,13,0.12146000349090862,0.031314523633654556,0.09014547985725406,0.12590962539742412,67.21247945146143,13,13,250.0,18,10.0,0.19,0.009,0.9
62,J160115.5-415235,J160115,62,240.31458333333333,16:01:15.5,-41.87638888888889,-41:52:35,150.0,20.0,Lupus-IV,Proto-BD,I,"Dunham08,Kim16,Kim19",62,62,0.09889466355492925,0.02444569349192005,0.0744489700630092,0.13061467913465366,129.32293369258787,62,62,250.0,18,10.6,0.19,0.004,0.4
1,J032839.1+310601,Per-Bolo30,1,52.16291666666667,03:28:39.1,31.10027777777778,+31:06:01,293.0,22.0,Perseus,Proto-BD,I,"Dunham08,Kim16,Carney16",1,1,0.02242285930250271,0.004406587244392937,0.018016272058109774,0.13610546305604423,30.84358580379529,1,1,250.0,18,12.3,0.19,0.0015,0.1545
196,J182902.12+003120.7,J182902.12,196,277.2583,18:29:02.12,0.5222,+00:31:20.7,436.0,9.0,Serpens,Proto-BD,Flat,Riaz2016,196,196,0.17935479054578304,0.01566951411207936,0.16368527643370367,0.1529646400681606,74.9051597441596,196,196,850.0,14.5,10.0,0.0175,9.27E-4,0.0927
37,J210227.3+675418,J210227,37,315.61375000000004,21:02:27.3,67.905,+67:54:18,341.0,2.0,Cepheus,VeLLO,N.A.,Kim16,37,37,0.09030846435612926,0.0049226711797710565,0.0853857931763582,0.1613763281008199,100.43001597705421,37,37,250.0,18,22.8,0.19,1.0E-4,0.01
35,L1148-IRS,J204056.66+672304.9,35,310.23608333333334,20:40:56.66,67.38469444444445,+67:23:04.9,330.0,1.0,Cepheus,Proto-BD,I,"Kim16,Palau14,Kim19,Dunham08",35,35,0.11228078659570313,0.004499729405788315,0.10778105718991482,0.16383264160456373,122.12528542696695,35,35,250.0,18,10.7,0.19,5.8E-4,0.58
191,Per-Bolo58,J0329255+312815,191,52.3542,03:29:25.49,31.4708,+31:28:15.33,293.0,22.0,Perseus,Protostar?FHC?,0,Enoch2010,191,191,0.01856348994368685,0.0030106979411050638,0.015552792002581787,0.17364662910682743,20.00678733313372,191,191,1100.0,40,8.0,0.0114,0.0164,1.64
61,J154216.9-524802,J154216,61,235.57041666666666,15:42:16.9,-52.800555555555555,-52:48:02,250.0,50.0,DC3272+18,Proto-BD,0,"Dunham08,Kim16,Kim19",61,61,0.04314739989669349,0.01696892738224551,0.026178472514447982,0.17949601221933809,41.64080438078349,61,61,250.0,18,14.7,0.19,4.0E-4,0.04
77,J222933.3+751316,J222933,77,337.38875,22:29:33.3,75.22111111111111,+75:13:16,339.0,1.0,Cepheus,VeLLO,I,"Kim16,Kim19",77,77,0.036378996113016926,0.003037962507410133,0.03334103360560679,0.1866212494410348,186.45489477498995,77,,,,,,,
21,J182952.9-015805,J182952,21,277.4704166666667,18:29:52.9,-1.9680555555555557,-01:58:05,436.0,9.0,Aquila,VeLLO,0,"Kim16,Kim19",21,21,0.12251441696842476,0.006965395391371729,0.11554902157705303,0.1995073577011648,33.28449238696183,21,21,250.0,18,16.0,0.19,3.4E-4,0.034
198,IRAS04158+2805,J04185813+2812234,198,64.74225,04:18:58.14,28.2065278,+28:12:23.5,140.0,10.0,Taurus,Proto-BD,I,"White2004,Bulger2014",198,198,0.06510317841443637,0.008612772408203328,0.05649040600623304,0.21039216927161752,336.5401817688609,198,198,883.0,9,20.0,0.034,3.0E-4,0.03
10,J162648.4-242838,J162648,10,246.7016666666667,16:26:48.4,-24.477222222222224,-24:28:38,138.4,2.6,Ophiuchus,VeLLO,Flat,"Kim16,Kim19,Andre&Montmerle94",10,10,0.047117321403364686,0.002253315932632484,0.0448640054707322,0.21197107361667947,587.1296593330065,10,,,,,,,
0,J032832.5+311105,Per-Bolo25,0,52.13541666666667,03:28:32.5,31.18472222222222,+31:11:05,293.0,22.0,Perseus,Proto-BD,I,"Dunham08,Kim16,Carney16",0,0,0.06050768954457146,0.008829413315605102,0.051678276228966355,0.22417527247155147,113.354351146372,0,0,250.0,18,15.0,0.19,0.0012,0.122
41,J214706.0+473939,J214706,41,326.775,21:47:06.0,47.660833333333336,+47:39:39,600.0,100.0,IC5146,VeLLO,I,"Kim16,Kim19",41,41,0.1655283600005713,0.052817647166959775,0.11271071283361153,0.22957038687596015,82.90996264865404,41,41,250.0,18,14.4,0.19,8.58E-4,0.0858
11,IRAS16253-2429,J162821.6-243623,11,247.09,16:28:21.6,-24.60638888888889,-24:36:23,138.4,2.6,Ophiuchus,Proto-BD,0,"Dunham08,Kim16,Kim19,Hsieh16",11,11,0.1291833041328983,0.0048456370169635355,0.12433766711593476,0.23697020775982697,36.72210275053161,11,11,250.0,18,18.0,0.19,7.55E-4,0.0755
192,Cha-MMS1,N.A.,192,166.6292,11:06:31.7,-77.3925,-77:23:33,192.0,6.0,Chamaeleon-I,VeLLO/Protostar?FHC?,0,"Belloche2006,Tsitali2013,Maureira2020",192,192,0.04070728679147838,0.005270349989093569,0.03543693680238481,0.2459844990397499,20.17046444811117,192,192,870.0,21.,12.0,0.01,0.0236,2.36
18,J182925.1-014737,J182925,18,277.3545833333333,18:29:25.1,-1.7936111111111113,-01:47:37,436.0,9.0,Aquila,VeLLO,Flat,"Kim16,Kim19",18,18,0.10674271933774568,0.0074572586786155,0.09928546065913017,0.2504831048595911,391.09871577683174,18,18,250.0,18,20.6,0.19,1.2E-4,0.012
9,J043014.9+360008,J043014,9,67.56208333333333,04:30:14.9,36.00222222222222,+36:00:08,450.0,23.0,California,VeLLO,I,"Kim16,Kim19",9,9,0.07929057273527487,0.010498318436010776,0.0687922542992641,0.26025903304775844,79.40944209305712,9,9,250.0,18,12.7,0.19,0.003,0.3
19,J182933.6-014510,J182933,19,277.39,18:29:33.6,-1.7527777777777778,-01:45:10,436.0,9.0,Aquila,VeLLO,Flat,"Kim16,Kim19",19,19,0.06930111927653472,0.006941813614878453,0.06235930566165627,0.2825074512320191,647.6555243411146,19,19,250.0,18,10.8,0.19,0.0015,0.15
3,IC348-SMMS2-E,IC348-SMM2,3,55.98791666666667,03:43:57.1,32.05280555555556,+32:03:10.1,321.0,10.0,Perseus,Proto-BD,0,"Kim16,Palau14,Kim19",3,3,0.10945335782530222,0.015426578809225336,0.09402677901607688,0.2866736752765059,23.346404726102534,3,3,-99.0,-99.0,24.0,-99.0,5.099E-4,0.05099
2,J033032.6+302626,Per-Bolo62,2,52.63583333333333,03:30:32.6,30.440555555555555,+30:26:26,293.0,22.0,Perseus,Proto-BD,I,"Dunham08,Kim16",2,2,0.1629887779333441,0.023814032378835392,0.1391747455545087,0.2886890812605416,31.157634803141104,2,2,250.0,18,12.6,0.19,0.00436,0.436
46,J042815.1+363028,J042815,46,67.06291666666665,04:28:15.1,36.50777777777778,+36:30:28,450.0,23.0,California,VeLLO,I,"Kim16,Kim19",46,46,0.04757809608789386,0.009316439882809262,0.03826165620508459,0.3143106242840421,399.492813489695,46,46,250.0,18,16.0,0.19,0.001,0.1
81,J054020.3-075114,N.A.,81,85.08458333333331,05:40:20.3,-7.853888888888889,-07:51:14,420.0,42.0,Orion,VeLLO?,N.A.,Kim16,81,81,0.12877974236462272,0.024524284972212835,0.10425545739240989,0.327131263872055,68.73025637075676,81,81,250.0,18,29.3,0.19,2.0E-4,0.02
203,G192-S-B30,G192S,203,82.476458,05:29:54.35,12.2749111,+12:16:29.68,380.0,42.0,Lambda_Orionis,Proto-BD,0,Liu2016,203,203,0.0804881343397079,0.016857586668124667,0.06363054767158324,0.33868124221132345,112.85822823887884,203,203,850.0,14,18.9,0.018,0.0066,0.66
314,J163152.5-245536,J163152,314,247.968,16:31:52.32,-24.9266944,-24:55:36.1,144.2,1.3,Ophiuchus,Proto-BD,0,Riaz&Bally2021,314,314,0.05970883625900484,0.006572946051842679,0.05313589020716216,0.35195582380484636,121.98540727083702,314,314,1100.0,31.,10.0,0.0114,0.001,0.1
82,J054128.9-022319,N.A.,82,85.37041666666667,05:41:28.9,-2.388611111111111,-02:23:19,420.0,42.0,Orion,VeLLO?,N.A.,Kim16,82,82,0.16718104950150509,0.03234834867964185,0.13483270082186324,0.37734500859877723,74.0278969962225,82,82,250.0,18,25.5,0.19,3.0E-4,0.03
47,J043055.9+345647,J043055,47,67.73291666666667,04:30:55.9,34.94638888888889,+34:56:47,450.0,23.0,California,VeLLO,I,"Kim16,Kim19",47,47,0.22269759878151238,0.022520067097299614,0.20017753168421276,0.39736522568810445,203.865118967202,47,47,250.0,18,16.0,0.19,1.0E-5,0.001
4,J040134.3+411143,N.A.,4,60.392916666666665,04:01:34.3,41.195277777777775,+41:11:43,450.0,23.0,California,VeLLO,Flat,"Dunham15,Kim16",4,4,0.21732584881220288,0.02073877518130177,0.1965870736309011,0.40287189670898665,853.0985121887875,4,4,250.0,18,16.0,0.19,2.0E-4,0.02
200,IRAS04489+3042,J04520668+3047175,200,73.0278333,04:52:06.68,30.7880611,+30:47:17.02,140.0,10.0,Taurus,Proto-BD,I,"White2004,Bulger2014",200,200,0.12344626961422009,0.016330350293585205,0.10711591932063488,0.4178391590361807,303.77836252928944,200,200,1300.0,11,15.0,0.01,3.0E-6,0.003
319,J182854,Ser-emb5,319,277.22875,18:28:54.90,0.3090778,+00:18:32.68,436.0,9.0,Serpens,Proto-BD,0/I,Riaz2018,319,319,0.11559189404978074,0.01054466224726598,0.10504723180251475,0.4314196303478617,49.20094592993657,319,319,850.0,14.6,10.0,0.0175,4.59E-4,0.0459
38,L1014-IRS,N.A.,38,321.03125,21:24:07.5,49.98583333333333,+49:59:09,258.0,50.0,Cygnus,Proto-BD,0,"Kauffmann08,Kim16,Dunham08,Kim19,Huard06,Shirley07",38,38,0.10002968443944354,0.037926871643047845,0.0621028127963957,0.4511592524791328,64.9268150374905,38,38,250.0,18,13.2,0.19,0.007,0.7
25,J183016.2-015252,J183016,25,277.56750000000005,18:30:16.2,-1.8811111111111112,-01:52:52,436.0,9.0,Aquila,VeLLO/D,0,"Kim16,Kim19",25,25,0.6507536741415065,0.030213231598989566,0.620540442542517,0.4577543963198464,46.232336506166504,25,25,250.0,18,16.4,0.19,0.001174,0.117
8,L1521F-IRS,MC27,8,67.16208333333334,04:28:38.90,26.85988888888889,+26:51:35.6,137.0,10.0,Taurus,Proto-BD,0,"Dunham08,Kim16,Bulger14,Palau14,Kim19",8,8,0.03680934861796916,0.004980229266724754,0.031829119351244405,0.4789836140677691,16.2438903834974,8,8,250.0,18,17.7,0.19,0.004,0.4
201,IRAS04191+1523B,J04220007+1530248,201,65.5017917,04:22:00.43944,15.5058917,+15:30:21.2148,140.0,10.0,Taurus,Proto-BD,N.A.,Bulger2014,201,201,0.3743732114614712,0.049522377237644834,0.3248508342238263,0.4887383906925981,80.16908071699321,201,201,1300.0,11,15.0,0.01,0.002,0.2
56,J053803.4-065815,N.A.,56,84.51416666666665,05:38:03.4,-6.970833333333333,-06:58:15,420.0,42.0,Orion,VeLLO?,N.A.,Kim16,56,56,0.2097192407370935,0.03962260014431832,0.17009664059277518,0.5076499806741605,58.93116843277731,56,56,250.0,18,19.5,0.19,0.001,0.1
68,J182937.4-031453,J182937,68,277.4058333333333,18:29:37.4,-3.248055555555556,-03:14:53,436.0,9.0,Aquila,VeLLO/D,I,"Kim16,Kim19",68,68,0.28494432497255523,0.013998995476370592,0.27094532949618466,0.527027520701402,327.04982384692664,68,68,250.0,18,10.0,0.19,0.00166,0.166
43,L1251A-IRS4,L1251A,43,337.7729166666666,22:31:05.5,75.227,+75:13:37.2,339.0,1.0,Cepheus,Proto-BD/D,0,"Kim16,Kim19",43,43,0.2719596669207175,0.005821305508735417,0.26613836141198205,0.5439934861805542,25.357826189022973,43,43,250.0,18,15.2,0.19,0.002,0.2
199,IRAS04248+2612,J04275730+2619183,199,66.2221667,04:24:53.33,26.2111056,+26:12:39.98,140.0,10.0,Taurus,Proto-BD,I,"White2004,Bulger2014",199,199,0.3217566036698361,0.04297923083329761,0.2787773728365385,0.5478575674248738,317.1283541256171,199,199,1300.0,11,15.0,0.01,0.0025,0.25
324,J182952,N.A.,324,277.4669167,18:29:52.06,0.6121194,+00:36:43.63,436.0,9.0,Serpens,Proto-BD,0/I/II,Riaz2018,324,324,-99.0,-99.0,0.0,0.5562083297855296,71.11413301212873,324,324,850.0,14.6,10.0,0.0175,2.67E-4,0.0267
194,ISO-OPH200,N.A.,194,247.9333,16:31:43.8,-24.92345,-24:55:24.5,144.2,1.3,Ophiuchus,Proto-BD/VeLLO,0,Riaz & Machida2021,194,194,0.07587435398448746,0.007208114611703036,0.06866623937278442,0.6001386149490546,329.45618660360424,194,194,850.0,14.2,10.0,0.0175,6.59E-4,0.0659
42,J222959.4+751403,J222959,42,337.49750000000006,22:29:59.4,75.23416666666667,+75:14:03,339.0,1.0,Cepheus,VeLLO/D,I,"Kim16,Kim19",42,42,0.2839731746858564,0.007257872018360974,0.27671530266749544,0.605291843971128,270.8820368193924,42,42,250.0,18,25.9,0.19,2.0E-4,0.02
73,J214703.0+473314,J214703,73,326.76250000000005,21:47:03.0,47.5538888888889,+47:33:14,600.0,100.0,IC5146,VeLLO,I,"Kim16,Kim19",73,73,0.2423249856785501,0.07592509829765601,0.1663998873808941,0.6063840001513849,343.56503744552367,73,,,,,,,
317,J210221.2+675420,N.A.,317,315.5883333,21:02:21.2,67.9055556,+67:54:20,341.0,2.0,Cepheus,VeLLO/D,I,Kim16,317,317,0.2992453991755632,0.007050174020456342,0.2921952251551069,0.6276519271131699,209.18139370188848,317,317,250.0,18,22.8,0.19,1.0E-4,0.01
28,J183046.9-015645,J183046,28,277.6954166666667,18:30:46.9,-1.9458333333333335,-01:56:45,436.0,9.0,Aquila,VeLLO/D,0/I,"Kim16,Heiderman15",28,28,0.5941265557212051,0.02491873961578401,0.569207816105421,0.6294033197619741,158.87479122517405,28,28,250.0,18,10.0,0.19,0.00938,0.938
39,J214457.0+474152,J214457,39,326.2375,21:44:57.0,47.69777777777778,+47:41:52,600.0,100.0,IC5146,VeLLO,I,"Kim16,Kim19",39,39,0.08478191518119887,0.031066740829234638,0.05371517435196424,0.6317842142095659,210.86665797707153,39,39,250.0,18,13.9,0.19,0.0074,0.74
313,J163136.8-240420,MHO2156,313,247.9032083,16:31:36.77,-24.0721583,-24:04:19.77,144.2,1.3,Ophiuchus,Proto-BD,I,Riaz&Bally2021,313,313,0.05668633081279627,0.006000925617313413,0.050685405195482855,0.6564407153714064,31.629217144447534,313,313,850.0,14.6,10.0,0.0175,5.63E-4,0.0563
320,J182844,Ser-emb16,320,277.1865833,18:28:44.78,0.8571639,+00:51:25.79,436.0,9.0,Serpens,Proto-BD,0/I,Riaz2018,320,320,-99.0,-99.0,0.0,0.6638894069936202,32.4688188123134,320,320,850.0,14.6,10.0,0.0175,6.682E-4,0.06682
12,CB130-3IRS,L507,12,274.065,18:16:15.6,-2.5458333333333334,-02:32:45,436.0,9.0,Aquila,Proto-BD,0,"Launhardt13,Kim16,Kim19",12,12,0.1712181750629495,0.01883079772677444,0.15238737733617508,0.6647444788216174,46.03177955508957,12,12,250.0,18,13.4,0.19,0.0059,0.59
22,J183014.4-013333,J183014,22,277.56000000000006,18:30:14.4,-1.5591666666666666,-01:33:33,436.0,9.0,Aquila,VeLLO,0,"Kim16,Kim19",22,22,0.17935479054578304,0.009476156705007748,0.16987863384077528,0.7084773441300406,22.065993345951693,22,22,250.0,18,12.0,0.19,0.0178,1.78
20,J182943.9-021255,J182943,20,277.43291666666664,18:29:43.9,-2.2152777777777777,-02:12:55,436.0,9.0,Aquila,Proto-BD/D,I,"Kim16,Kim19",20,20,0.25508013653099487,0.029692394839073908,0.22538774169192097,0.7437554969548621,70.16509182735481,20,20,250.0,18,15.8,0.19,0.0018,0.18
14,J182855.8-013734,J182855,14,277.2325,18:28:55.8,-1.6261111111111113,-01:37:34,436.0,9.0,Aquila,VeLLO/D,I,Kim16,14,14,0.2600723565352669,0.0274196297723087,0.2326527267629582,0.7545623880681308,292.7702591237951,14,14,250.0,18,32.7,0.19,8.8E-5,0.0088
15,J182905.4-034245,J182905,15,277.27250000000004,18:29:05.4,-3.7124999999999995,-03:42:45,436.0,9.0,Aquila,VeLLO/D,I,"Kim16,Kim19",15,15,0.3685468685268016,0.017329886273307452,0.3512169822534941,0.8388351836471934,125.99457579839158,15,15,250.0,18,10.0,0.19,0.00237,0.237
59,J110955.0-763241,J110955,59,167.47916666666669,11:09:55.0,-76.54472222222222,-76:32:41,192.0,6.0,Chamaeleon-I,VeLLO,Flat,"Kim16,Kim19",59,59,0.17918579334412288,0.01593617318677228,0.1632496201573506,0.8907543341520252,700.8820504677296,59,59,250.0,18,16.0,0.19,4.16E-5,0.00416
29,J183237.4-025045,J183237,29,278.1558333333333,18:32:37.4,-2.845833333333333,-02:50:45,436.0,9.0,Aquila,Proto-BD/D,I,"Kim16,Kim19",29,29,0.5276199599028714,0.022879543309164543,0.5047404165937068,0.8957768586818668,179.29185728416425,29,29,250.0,18,14.7,0.19,0.0028,0.28
23,J183015.6-020719,J183015,23,277.565,18:30:15.6,-2.1219444444444444,-02:07:19,436.0,9.0,Aquila,VeLLO/D,0,"Kim16,Kim19",23,23,0.5419143216651725,0.022936074740706806,0.5189782469244657,0.9178746350131783,62.31973935811287,23,23,250.0,18,16.3,0.19,0.0024,0.24
117,J223031.94+751408.9,L1251-A-IRS3,117,337.63308333333333,22:30:31.94,75.23580555555556,+75:14:08.9,339.0,1.0,Cepheus,VeLLO?/D,0,"Dunham08,Lee10,Kauffmann08,Wu07",117,117,0.5620558392042915,0.0538246240406058,0.5082312151636856,0.9422288003952207,28.00648525695096,117,,,,,,,
55,J053630.3-043216,N.A.,55,84.12625,05:36:30.3,-4.5377777777777775,-04:32:16,420.0,42.0,Orion,VeLLO?,N.A.,Kim16,55,55,0.148060107983002,0.027906125334589717,0.12015398264841229,1.0321956527429221,306.2352426980875,55,55,250.0,18,22.5,0.19,0.002,0.2
205,IRAS15398-3359,J154302.21-340907.7,205,234.7583,15:43:02.21,-34.1522,-34:09:07.71,150.0,20.0,Lupus-I,Proto-BD,0,Oya2014,205,205,1.3568299207063854,0.3350125998601571,1.0218173208462282,1.2385131517954828,55.39123491184173,205,205,-99.0,-99.,20.0,0.009,0.005,0.5
53,J053530.8-062632,N.A.,53,83.87833333333333,05:35:30.8,-6.442222222222222,-06:26:32,420.0,42.0,Orion,VeLLO?,N.A.,Kim16,53,53,0.20502214318641943,0.04026979918289991,0.1647523440035195,1.3034729089000616,460.8069793831832,53,53,250.0,18,38.8,0.19,1.0E-4,0.01
30,J183242.4-024756,J183242,30,278.1766666666667,18:32:42.4,-2.798888888888889,-02:47:56,436.0,9.0,Aquila,VeLLO/D,Flat,"Kim16,Kim19",30,30,0.4219829451444365,0.018049747021557844,0.40393319812287865,1.3438887081730067,762.4356628041692,30,30,250.0,18,17.9,0.19,0.00159,0.159
26,J183021.8-015201,J183021,26,277.5908333333333,18:30:21.8,-1.8669444444444443,-01:52:01,436.0,9.0,Aquila,VeLLO/D,I,"Kim16,Kim19",26,26,0.6554580408520141,0.028651219015579946,0.6268068218364341,1.4589539644282328,332.9409992756515,26,26,250.0,18,10.6,0.19,0.0114,1.14
301,J182949.57+011706.0,J182949.57,301,277.456573,18:29:49.5,1.285005,+01:17:06.0,436.0,9.0,Serpens,Proto-BD/D,I,Riaz2016,301,301,0.42875180879884817,0.043211696446232684,0.3855401123526155,1.5833403891321587,320.498021693437,301,301,850.0,14.5,10.0,0.0175,0.0119,1.19
40,J214531.2+473621,J214531,40,326.38,21:45:31.2,47.60583333333334,+47:36:21,600.0,100.0,IC5146,VeLLO/D,I,"Kim16,Kim19",40,40,0.5283729266515828,0.16524009024051173,0.363132836411071,1.678484446070258,356.7518596913871,40,40,250.0,18,19.4,0.19,1.579E-4,0.01579
75,J214858.5+472542,J214858,75,327.24375000000003,21:48:58.5,47.428333333333335,+47:25:42,600.0,100.0,IC5146,VeLLO/D,Flat,"Kim16,Kim19",75,75,0.5012365955498252,0.1553538471952642,0.345882748354561,1.736686020004694,451.1769525850232,75,75,250.0,18,13.7,0.19,3.0E-4,0.03
17,J182920.9-013714,J182920,17,277.3370833333334,18:29:20.9,-1.6205555555555555,-01:37:14,436.0,9.0,Aquila,Proto-BD/D,Flat,"Kim16,Kim19",17,17,0.25008167188430463,0.022792919199321176,0.22728875268498347,1.9672830015112788,526.6321150577016,17,17,250.0,18,11.2,0.19,0.002,0.2
16,J182913.0-014617,J182913,16,277.3041666666666,18:29:13.0,-1.771388888888889,-01:46:17,436.0,9.0,Aquila,VeLLO/D,I,"Kim16,Kim19",16,16,0.6836395990038209,0.03487897839572635,0.6487606206080945,2.185297518015368,308.52373689451184,16,16,250.0,18,15.0,0.19,0.00868,0.868
300,J182855.78+002944.8,J182855.78,300,277.232391,18:28:55.7,0.495771,+00:29:44.8,436.0,9.0,Serpens,Proto-BD/D,0,Riaz2016,300,300,2.1436885488521105,0.178803928649573,1.9648846202025374,2.22081234141511,45.91864263722005,300,300,850.0,14.5,10.0,0.0175,0.00546,0.546
321,J183002,N.A.,321,277.5087083,18:30:02.09,1.23305,+01:13:58.98,436.0,9.0,Serpens,Proto-BD,0/I,Riaz2018,321,321,0.23369132250520008,0.01770730742183115,0.21598401508336892,2.2269034267256216,196.18377562379968,321,321,850.0,14.6,10.0,0.0175,7.06E-4,0.0706

